Dissecting the radiation mechanism of short GRB~160821B through multi-wavelength modelling

GRB~160821B is the only short GRB detected to date at very high energy (VHE, $\gtrsim 100$ GeV). At a redshift $z=0.161$, it was detected by MAGIC telescopes approximately four hours since the trigger. VHE dataset was complied with the datasets of other wavelengths in between the timescale of 1.7 to 4 hours to construct the broadband spectral energy distribution (SED). In previous studies of GRB~160821B, synchrotron and external Compton (EC) model could explain the VHE emission better than the synchrotron and synchrotron self-Compton (SSC) model. Although, these fits were mostly eyeballing data without any optimisation. Our model includes the combination of synchrotron, SSC, and EC models with Markov Chain Monte Carlo (MCMC) techniques. Our analysis reveals that the EC contribution is negligible in comparison with the SSC and our model explains the VHE data well for the wind medium. We found that GRB~160821B is the least energetic VHE GRB and it occurred in high density wind medium which is quiet unusual for a short GRB. But like other long-duration VHE GRBs, GRB~160821B occurred in a poorly magnetised medium. As there is no statistical study on afterglow modelling of short GRB sample, we compare the inferred properties of GRB~160821B with other VHE GRBs. It stands out distinctively in the $E_{k, \rm iso}$ - $\epsilon_B$ parameter space and lies outside the 3-$\sigma$ region of the correlation. In future, more VHE detections of short GRBs, in the CTA era, will provide crucial insights into the emission sites, radiation mechanisms, and particle acceleration, as well as their connection to long GRBs.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

